Document Network Projection in Pretrained Word Embedding Space

We present Regularized Linear Embedding (RLE), a novel method that projects a collection of linked documents (e.g. citation network) into a pretrained word embedding space. In addition to the textual content, we leverage a matrix of pairwise similarities providing complementary information (e.g., the network proximity of two documents in a citation graph). We first build a simple word vector average for each document, and we use the similarities to alter this average representation. The document representations can help to solve many information retrieval tasks, such as recommendation, classification and clustering. We demonstrate that our approach outperforms or matches existing document network embedding methods on node classification and link prediction tasks. Furthermore, we show that it helps identifying relevant keywords to describe document classes.

==> csv/cora_benchmark.csv <==
ratio,deepwalk,lsa,naive,tadw,g2g,stne,cane,rle
10,69.85,70.87,70.28,79.80,79.73,76.40,83.27,83.93
20,73.67,75.07,76.20,83.07,81.89,80.70,84.82,86.04
30,75.70,77.24,79.48,84.59,82.85,82.84,85.47,86.70
40,77.53,78.52,81.90,85.59,83.41,84.27,85.82,87.13
50,79.39,79.37,83.63,86.48,84.06,85.46,86.31,87.77


==> csv/cora_lambda.csv <==
lambda,CORA
0,79.59433394
0.05,80.40325497
0.1,81.26039783
0.15,82.11995178
0.2,82.96805304
0.25,83.73839662
0.3,84.48523207
0.35,85.21820374
0.4,85.91621459
0.45,86.68716094
0.5,87.12296564
0.55,87.41470766
0.6,87.75949367
0.65,87.88848704
0.7,87.98553345
0.75,87.95117541
0.8,87.73297167
0.85,87.58047016
0.9,87.14285714
0.95,86.91802291


==> csv/dblp_benchmark.csv <==
ratio,deepwalk,lsa,naive,tadw,g2g,stne,cane,rle
10,52.12,73.23,77.65,74.97,70.94,72.19,52.20,78.76
20,53.12,73.74,78.06,75.32,71.26,72.57,52.59,79.68
30,53.26,73.90,78.18,75.47,71.45,72.70,52.75,80.08
40,53.38,73.97,78.25,75.56,71.61,72.78,52.79,80.34
50,53.41,74.04,78.29,75.62,71.69,72.82,52.84,80.51


==> csv/dblp_lambda.csv <==
lambda,dblp
0.0,77.54056367707099
0.05,77.9373106808903
0.1,78.32253391281444
0.15000000000000002,78.70571579086001
0.2,79.14263137099961
0.25,79.57072303437376
0.30000000000000004,80.04695113920715
0.35000000000000003,80.42855261424998
0.4,80.72915843540102
0.45,81.02903990517582
0.5,81.16159620703279
0.55,81.31344659554854
0.6000000000000001,81.35552482549717
0.6500000000000001,81.34090609772159
0.7000000000000002,81.19768207559594
0.7500000000000002,80.93533517713684
0.8000000000000003,80.33208218095614
0.8500000000000003,79.1521137890162
0.9000000000000004,76.74542341630449
0.9500000000000004,74.63189780060581


==> csv/nyt_lambda.csv <==
lambda,NYT
0,75.3172378
0.05,75.81464174
0.1,76.32866044
0.15,76.85773624
0.2,77.36812046
0.25,77.90238837
0.3,78.33515057
0.35,78.80166147
0.4,79.07320872
0.45,79.51064382
0.5,79.53141225
0.55,79.84501558
0.6,79.8990135
0.65,80.05607477
0.7,80.07320872
0.75,79.80867082
0.8,79.5241433
0.85,78.95950156
0.9,78.57736241
0.95,77.19833853

